ReCycle: Fast and Efficient Long Time Series Forecasting with Residual Cyclic Transformers

Transformers have recently gained prominence in long time series forecasting by elevating accuracies in a variety of use cases. Regrettably, in the race for better predictive performance the overhead of model architectures has grown onerous, leading to models with computational demand infeasible for most practical applications. To bridge the gap between high method complexity and realistic computational resources, we introduce the Residual Cyclic Transformer, ReCycle. ReCycle utilizes primary cycle compression to address the computational complexity of the attention mechanism in long time series. By learning residuals from refined smoothing average techniques, ReCycle surpasses state-of-the-art accuracy in a variety of application use cases. The reliable and explainable fallback behavior ensured by simple, yet robust, smoothing average techniques additionally lowers the barrier for user acceptance. At the same time, our approach reduces the run time and energy consumption by more than an order of magnitude, making both training and inference feasible on low-performance, low-power and edge computing devices. Code is available at https://github.com/Helmholtz-AI-Energy/ReCycle

==> images/entsoe-comp.csv <==
step,Target,ReCycle,FEDformer,Transformer
0,45883.5,47130.22,47782.31,44565.855
1,45907.5,46445.508,44830.727,44800.195
2,46621.75,46398.46,45927.227,45816.082
3,48626.0,48931.004,48582.363,47324.95
4,53353.5,52894.277,53401.3,51181.15
5,61891.75,61090.6,59958.63,60403.03
6,67725.25,66697.83,65945.42,66278.86
7,69961.5,69263.92,69142.89,68557.37
8,70138.0,69609.86,70358.22,69929.055
9,71408.75,70335.06,70871.17,70766.32
10,72434.0,70931.86,72001.96,70999.19
11,72460.75,71142.42,72324.51,70360.13
12,71447.75,69878.45,71122.46,68985.664
13,70966.5,68457.89,70476.664,68209.79
14,69968.0,67292.44,69187.41,68342.305
15,68684.0,66804.22,69932.43,68778.76
16,70893.75,69501.1,71891.62,69130.805
17,71501.5,70701.62,72594.26,69172.63
18,69729.25,69284.766,69762.78,68732.84
19,66162.5,65203.992,65173.75,67232.99
20,62608.75,61242.44,62034.824,63497.12
21,58755.75,58175.656,59451.625,58528.004
22,54085.5,54771.188,56191.742,55030.23
23,51150.75,51617.867,52925.223,52996.973
24,50028.5,50306.03,50670.473,49620.887
25,50141.25,49327.86,50184.188,50108.07
26,51563.5,49295.938,50198.594,50739.664
27,53326.25,51463.383,52280.87,52147.76
28,56920.25,54714.188,56937.56,57143.246
29,63756.0,62350.965,63050.27,64963.277
30,69406.25,67551.44,68294.12,68769.2
31,71668.0,69845.54,71139.94,70305.76
32,72075.75,69956.5,72199.68,71094.68
33,72801.0,70776.86,72471.1,71558.79
34,73306.5,71332.98,73054.695,71623.83
35,72863.5,71457.67,72748.734,70902.03
36,72440.25,70347.34,71773.05,69712.28
37,71413.0,68901.86,71522.4,69171.41
38,70698.25,67777.484,70329.98,69284.07
39,69243.25,67282.72,71117.38,69569.51
40,71480.0,70050.14,72721.44,69767.04
41,72623.75,71057.664,72897.95,69754.47
42,71243.0,69566.94,70884.836,69273.39
43,67489.0,65668.22,66622.305,67729.94
44,64421.25,61610.938,63165.41,64296.582
45,61429.5,58542.516,60256.984,59701.824
46,58047.0,54754.797,56429.355,56196.83
47,54665.0,51682.875,53380.543,54112.477
48,52005.5,50742.2,50672.77,50643.367
49,51423.25,49781.875,50523.58,51204.805
50,51329.0,49681.062,51103.586,51819.664
51,52747.25,51812.754,53071.4,53039.6
52,56235.25,54993.062,57767.535,57583.934
53,63201.0,62764.46,63681.676,65845.73
54,68548.25,67935.22,69088.43,69370.87
55,70956.0,70362.39,71525.68,70630.33
56,70560.0,70435.375,72814.055,71238.82
57,70655.0,70929.83,73230.51,71621.76
58,71407.0,71682.14,73783.234,71770.586
59,69827.25,71567.484,73350.32,71215.57
60,68931.75,70779.5,72186.89,70034.66
61,67751.5,69103.91,71904.24,69442.09
62,66980.5,67906.05,70484.875,69413.664
63,66588.0,67503.7,71217.695,69552.36
64,69382.25,70001.984,73054.9,69683.97
65,71590.25,71195.91,74515.94,69651.05
66,70250.5,69876.75,71485.42,69147.97
67,66826.5,65704.08,67078.55,67557.625
68,63383.0,61766.766,63978.29,64328.4
69,60452.5,58732.535,60509.65,60096.824
70,56456.25,54910.312,56837.414,56350.742
71,53865.75,51759.453,53876.95,53877.75
72,51562.5,50890.56,51409.445,50307.723
73,50497.25,49957.656,51023.25,51063.562
74,50761.5,49739.855,51531.445,51972.133
75,52163.5,51910.426,53792.17,53362.227
76,55964.5,54814.32,57780.09,57433.5
77,63197.0,62549.086,63915.87,65336.85
78,69189.0,67785.266,69444.76,69193.02
79,71148.75,70080.71,72145.68,70549.48
80,71125.5,70274.1,72466.875,71178.47
81,71345.5,70719.45,73232.42,71447.88
82,71783.25,71299.39,73738.65,71443.35
83,71152.0,71313.3,73086.08,70858.74
84,70566.5,70433.06,72845.53,69677.586
85,69663.0,68750.75,72376.24,69067.195
86,68662.25,67889.734,70569.81,69036.92
87,67567.0,67331.66,71604.63,69130.4
88,69696.75,69970.99,73623.72,69190.21
89,70903.0,70964.14,75296.195,69198.46
90,69930.5,69580.516,72410.266,68856.78
91,65953.0,65568.125,67479.54,67034.1
92,62804.5,61703.023,63913.555,63329.215
93,59810.0,58670.86,60799.34,59528.793
94,56285.5,55092.434,57502.445,56392.637
95,53504.75,51872.273,54309.67,53802.742
96,51789.25,50636.53,52073.05,50125.13
97,51034.25,49917.258,51291.465,50591.145
98,51361.0,49597.34,51962.11,51227.97
99,52629.5,51767.75,53656.59,52605.4
100,55962.25,54681.195,57357.39,56672.152
101,63281.5,62297.375,62719.008,64427.33
102,68363.25,67585.17,67836.766,68837.61
103,70290.0,69872.47,71335.05,70218.46
104,69684.5,70042.16,71370.15,70747.74
105,69995.0,70380.95,71920.58,70891.47
106,72087.0,70812.11,72306.51,70546.8
107,71432.0,70303.97,71797.586,69320.82
108,69779.0,68931.35,70721.94,67921.336
109,67904.0,66880.914,69260.33,67488.54
110,66946.5,66137.83,68176.445,67672.9
111,66453.5,65692.48,68722.625,67949.9
112,68958.0,68243.38,70859.42,68092.41
113,69943.25,69120.44,71634.33,68002.64
114,67667.0,67481.84,68657.164,67420.016
115,63895.25,63508.4,64001.965,65667.91
116,60227.5,59693.547,61114.305,62209.54
117,57389.25,57144.47,58306.863,58016.84
118,53455.75,53453.22,55176.543,54613.332
119,50326.75,50408.777,52448.27,52260.594
120,49305.75,47862.824,49249.69,47624.535
121,48229.25,46841.83,48770.926,47799.984
122,47920.0,45946.48,48707.29,47975.324
123,48054.0,46483.168,49053.727,48052.797
124,48268.5,46483.15,49366.242,48144.97
125,48306.25,47572.562,50353.992,49060.766
126,50753.75,49954.17,53142.6,53243.465
127,54488.25,53835.867,57691.914,57234.145
128,57485.5,57193.535,60239.195,58760.492
129,58620.75,58358.203,61718.72,59109.45
130,59001.25,59369.945,62121.36,58663.86
131,58646.0,59068.34,61095.54,57492.117
132,56729.5,57256.3,59834.047,56154.94
133,55674.75,55828.152,58750.992,55598.49
134,54924.25,55587.242,58112.6,55779.336
135,54548.75,55854.285,59167.18,56236.68
136,58088.75,59161.43,61670.332,56729.957
137,60539.25,60304.125,62704.008,57109.824
138,59000.25,58330.23,60449.71,57199.992
139,55187.0,55064.28,56752.02,56466.527
140,52966.75,52178.633,55086.473,53950.23
141,52089.0,51344.742,53063.09,50429.145
142,49015.5,49156.082,50339.223,47804.832
143,45025.0,45923.863,47418.97,46277.504
144,42709.5,43549.4,45146.69,42609.32
145,41662.75,42390.855,44302.09,42646.75
146,41091.25,41723.887,44099.21,42613.406
147,41215.25,42219.75,44232.72,42524.65
148,41190.25,42046.75,43661.24,42437.707
149,41154.5,41957.824,43846.57,42567.344
150,43635.75,43120.438,45845.87,43624.418
151,47347.5,46311.92,49272.793,47133.453
152,51539.75,50315.383,52807.934,51093.008
153,53267.75,52688.215,55771.008,52990.215
154,55765.25,54692.547,56991.457,53330.33
155,55407.25,54813.43,56453.62,52563.773
156,53768.75,52750.39,55012.004,51323.215
157,52964.25,50996.402,53933.543,50748.87
158,52256.5,50752.117,53511.004,51007.605
159,52007.25,51175.15,54947.91,51616.605
160,55355.25,54845.49,58090.184,52360.832
161,57188.0,57100.79,60291.016,53187.594
162,55656.5,56282.367,58197.594,53919.4
163,53830.5,53997.246,54740.363,54068.06
164,51947.5,52076.68,53984.598,52931.113
165,51412.25,52409.977,52502.598,50718.438
166,48896.25,49712.85,49391.43,48661.707
167,46653.0,47507.08,46577.42,47275.004


==> images/entsoe-res.csv <==
step,residual,reference
0,-1.3743242,-1.2515
1,-1.2567773,-1.799918
2,-1.4816133,-2.326832
3,-1.1561484,-2.2255
4,-1.5663516,-1.8850859
5,-1.452082,-0.77966797
6,-2.1244061999999997,-0.75458594
7,-2.28025,-1.4141641
8,-2.3542812,-2.382
9,-2.6178672,-2.2219140000000004
10,-2.6170077999999997,-2.1113359999999997
11,-2.8330625,-2.48175
12,-3.802336,-3.43075
13,-4.202039,-3.341086
14,-3.7761953,-3.38175
15,-3.6994140000000004,-3.4185
16,-3.6378047000000002,-3.39
17,-3.3584140000000002,-2.861664
18,-3.4457109999999997,-2.581086
19,-3.475625,-3.6335859999999998
20,-3.3981602,-3.939918
21,-2.979586,-3.62525
22,-2.2470977,-3.507168
23,-2.5002656,-4.81425
24,-0.34791016,-1.6835820000000001
25,-0.26804688,-2.140832
26,-0.45432812,-2.28775
27,-0.1598164,-1.812668
28,-0.2942422,-0.979
29,-0.03782422,-1.2928320000000002
30,-0.7780664,-1.746582
31,-0.6769492,-1.41
32,-0.36608594,-1.7731679999999999
33,-0.7425703,-1.261
34,-0.7430820300000001,-1.1176679999999999
35,-0.8026719000000001,-1.4218281
36,-1.2442617,-1.893
37,-1.1854883,-1.782582
38,-0.8242383,-1.0858320000000001
39,-1.1886836,-1.689332
40,-1.1784727,-1.361168
41,-0.87952344,-0.17225
42,-0.47708203,-0.63975
43,-0.49391016000000004,-0.96991797
44,-0.8155585999999999,-1.111918
45,-0.5904414,-1.6113320000000002
46,-0.12260156000000001,-0.69633203
47,-0.2811211,-1.892418
48,-0.18589453,-1.922918
49,-0.79472656,-1.841418
50,-0.47707422000000005,-1.5993320000000002
51,-0.4152539,-1.70375
52,-0.34923047,-1.5415
53,0.08517578,-1.75125
54,-0.67191797,-2.13775
55,-0.34013672,-2.17225
56,-0.24653906,-1.307582
57,-0.5125390599999999,-1.1581719000000001
58,-0.6018827999999999,-0.49233593999999997
59,-0.37078516,-0.9083320300000001
60,-0.89847266,-0.84708203
61,-0.89540234,-0.78308203
62,-0.5920039,-0.7158320300000001
63,-0.8675508,-0.78341797
64,-1.1259922,-1.032
65,-0.5580156,-0.50225
66,-0.07521093999999999,-0.494
67,-0.17814062,-0.84133203
68,-0.5955390599999999,-1.2695
69,-0.2519414,-0.75058203
70,0.047847656,-0.53883203
71,-0.17714453,-0.64191797
72,-4.728133,-6.40675
73,-4.6565547,-5.7581679999999995
74,-4.647968799999999,-5.503582000000001
75,-3.9345469,-4.89875
76,-3.362375,-3.3878359999999996
77,-2.6494844,-2.0629180000000003
78,-2.9495077999999997,-2.290336
79,-2.8494297,-2.437914
80,-2.7846406000000004,-2.788
81,-2.6086327999999996,-2.185664
82,-2.4997344,-1.4623359
83,-2.0730625,-1.174
84,-2.7955781,-1.6695
85,-2.6802656000000002,-1.0093359400000002
86,-2.6037188,-0.9135
87,-2.6882422000000004,-1.617
88,-2.3023906000000003,-1.836
89,-1.7895078,-1.4734141
90,-1.6583359,-1.7953359
91,-1.8343516,-1.5083359
92,-1.8490352,-1.457668
93,-2.02275,-2.2375
94,-1.0624961000000002,-2.666918
95,-1.2921562,-3.063
96,-1.7391797,-2.26175
97,-1.7952695,-1.5244179999999998
98,-1.7715977,-0.56183203
99,-1.4466094,-0.1985
100,-1.5943359000000001,0.17891406
101,-1.4582852,-0.19866797
102,-2.1787422000000003,-0.60933594
103,-2.3200547,-0.73141406
104,-2.5241094,-0.85025
105,-2.2857109999999996,-0.7934140599999999
106,-2.1719766,-0.5898359400000001
107,-1.8386328,-0.77125
108,-2.4164765999999998,-0.677
109,-2.2990078,-0.56283594
110,-2.2093906000000003,-0.18325
111,-2.1824531,-1.05775
112,-1.8611406,-1.24975
113,-1.5059922,-0.35116406
114,-1.4782031,-0.28158594
115,-1.3712734,-0.18183594
116,-1.5019102,0.35483202999999996
117,-1.6105078000000002,0.43625
118,-0.9962929699999999,1.2945820000000001
119,-1.2773125,0.45125
120,-1.263375,-0.28475
121,-1.3425352,-0.24241797
122,-1.4498125,-0.7963320300000001
123,-1.0778086,-0.7775
124,-1.2585859000000001,-0.50608594
125,-1.0506406,-0.75366797
126,-1.7819609,-1.4673359000000001
127,-1.8128828000000001,-1.4434141
128,-2.078,-2.366
129,-2.2436328,-2.939414
130,-1.8541561999999998,-2.4893359999999998
131,-1.7738047,-3.8075
132,-2.0039375,-4.1855
133,-2.1523828,-4.224336
134,-2.1360938000000003,-3.901
135,-2.0637031,-3.713
136,-1.9533281,-3.3475
137,-1.3753984000000001,-1.3846641
138,-1.0861172,-1.2740859
139,-1.3687188000000001,-0.84433594
140,-1.4244062,-0.6834179699999999
141,-1.5483516,-0.54075
142,-0.9417656,-0.29616797
143,-1.3356445000000001,-0.348
144,-1.1633711,-0.72775
145,-1.2347461000000002,-1.168418
146,-1.4557461,-1.3638320000000002
147,-1.0473280999999999,-1.36125
148,-1.4365391,-0.77683594
149,-1.1413086000000001,-0.75766797
150,-1.9515625,-0.8265859400000001
151,-2.0442578,-1.2506641
152,-2.1848906,-1.8005
153,-2.3404453,-2.248914
154,-2.1298984,-2.1130859999999996
155,-1.9926484,-2.48275
156,-2.3414061999999998,-2.55075
157,-2.4171016,-2.312836
158,-2.1307578,-2.21925
159,-2.1880311999999997,-2.734
160,-1.920875,-3.033
161,-1.5884296999999998,-2.071914
162,-1.2829141,-1.5940859
163,-1.4649453000000001,-1.7178359
164,-1.443668,-1.2619179999999999
165,-1.5640429999999999,-1.18325
166,-0.72504297,-0.46691797
167,-1.172125,-0.709


==> images/pcc-data.csv <==
step,original,pslp,residual,day,dstep
0,38825.0,7419.664000000004,-4448.082,0,0
1,39035.0,7460.832000000002,-4279.2495,0,1
2,40423.25,8383.332000000002,-3813.5005,0,2
3,43841.0,11184.914000000004,-3197.3318,0,3
4,51919.5,19001.164000000004,-2935.0828,0,4
5,58525.5,25315.332000000002,-2643.2493,0,5
6,62041.0,28398.75,-2211.168,0,6
7,63530.5,29670.0,-1992.9169,0,7
8,65705.5,31366.332000000002,-1514.2495,0,8
9,67226.0,32684.917999999998,-1312.3347,0,9
10,66681.25,31854.582000000002,-1026.7511,0,10
11,66401.25,30841.246000000006,-293.41415,0,11
12,64645.25,29460.332000000002,-668.49884,0,12
13,63566.75,28251.414000000004,-538.0812,0,13
14,62429.75,26922.414000000004,-346.08337,0,14
15,61826.25,26362.582000000002,-389.74792,0,15
16,61284.0,25571.746,-141.167,0,16
17,59981.25,24559.332000000002,-431.49966,0,17
18,57409.5,21907.25,-351.16867,0,18
19,55649.5,19850.164000000004,-54.083195,0,19
20,53400.75,17871.0,-323.66815,0,20
21,49014.75,13785.25,-623.9178,0,21
22,45773.5,10361.664000000004,-441.58203,0,22
23,43819.0,8119.0,-153.41718,0,23
24,43111.25,7419.664000000004,-161.83202,1,0
25,43334.5,7460.832000000002,20.25019,1,1
26,44491.5,8383.332000000002,254.74944,1,2
27,47165.75,11184.914000000004,127.418816,1,3
28,54443.5,19001.164000000004,-411.08133,1,4
29,60873.75,25315.332000000002,-294.999,1,5
30,64337.0,28398.75,84.831955,1,6
31,65681.0,29670.0,157.58325,1,7
32,67652.25,31366.332000000002,432.50018,1,8
33,69065.75,32684.917999999998,527.4145,1,9
34,68668.75,31854.582000000002,960.7498,1,10
35,68150.25,30841.246000000006,1455.5854,1,11
36,66594.75,29460.332000000002,1281.0016,1,12
37,65810.25,28251.414000000004,1705.4177,1,13
38,64970.0,26922.414000000004,2194.1675,1,14
39,63826.5,26362.582000000002,1610.5006,1,15
40,62597.5,25571.746,1172.3336,1,16
41,61341.5,24559.332000000002,928.74976,1,17
42,58674.25,21907.25,913.5821,1,18
43,56707.25,19850.164000000004,1003.6674,1,19
44,54785.75,17871.0,1061.3324,1,20
45,50310.75,13785.25,672.0833,1,21
46,47110.75,10361.664000000004,895.6692,1,22
47,45006.75,8119.0,1034.3322,1,23
48,43773.5,7419.664000000004,500.4184,2,0
49,44020.5,7460.832000000002,706.2512,2,1
50,44785.75,8383.332000000002,548.9987,2,2
51,47608.5,11184.914000000004,570.1681,2,3
52,54970.75,19001.164000000004,116.16779,2,4
53,61478.5,25315.332000000002,309.75046,2,5
54,64895.75,28398.75,643.5823,2,6
55,66318.75,29670.0,795.3333,2,7
56,67990.75,31366.332000000002,771.0011,2,8
57,69426.25,32684.917999999998,887.9131,2,9
58,68776.25,31854.582000000002,1068.2491,2,10
59,68050.75,30841.246000000006,1356.0847,2,11
60,66954.5,29460.332000000002,1640.7505,2,12
61,65865.5,28251.414000000004,1760.6696,2,13
62,63968.5,26922.414000000004,1192.6665,2,14
63,62855.25,26362.582000000002,639.2522,2,15
64,62058.25,25571.746,633.08374,2,16
65,61010.75,24559.332000000002,597.9994,2,17
66,57907.75,21907.25,147.08192,2,18
67,56118.25,19850.164000000004,414.66724,2,19
68,53854.0,17871.0,129.58247,2,20
69,49447.75,13785.25,-190.91737,2,21
70,46179.0,10361.664000000004,-36.082108,2,22
71,44362.0,8119.0,389.58255,2,23
72,43259.25,7419.664000000004,-13.832255,3,0
73,43302.75,7460.832000000002,-11.499087,3,1
74,44290.25,8383.332000000002,53.498867,3,2
75,47213.75,11184.914000000004,175.41896,3,3
76,54406.25,19001.164000000004,-448.3321,3,4
77,60245.75,25315.332000000002,-923.0002,3,5
78,63537.5,28398.75,-714.6661,3,6
79,64645.75,29670.0,-877.6681,3,7
80,65842.5,31366.332000000002,-1377.25,3,8
81,67868.0,32684.917999999998,-670.3372,3,9
82,67635.75,31854.582000000002,-72.25241,3,10
83,66165.25,30841.246000000006,-529.4155,3,11
84,64719.75,29460.332000000002,-594.00006,3,12
85,63484.75,28251.414000000004,-620.08246,3,13
86,62418.75,26922.414000000004,-357.0836,3,14
87,61648.5,26362.582000000002,-567.49866,3,15
88,60777.0,25571.746,-648.16595,3,16
89,59857.5,24559.332000000002,-555.2499,3,17
90,57009.25,21907.25,-751.4179,3,18
91,55369.5,19850.164000000004,-334.08264,3,19
92,53381.25,17871.0,-343.16864,3,20
93,48985.5,13785.25,-653.1672,3,21
94,45742.75,10361.664000000004,-472.33215,3,22
95,43697.25,8119.0,-275.16776,3,23
96,42589.25,7419.664000000004,-683.83185,4,0
97,42619.75,7460.832000000002,-694.49927,4,1
98,43546.25,8383.332000000002,-690.5006,4,2
99,46306.25,11184.914000000004,-732.0814,4,3
100,53320.5,19001.164000000004,-1534.0822,4,4
101,59074.75,25315.332000000002,-2093.9998,4,5
102,62299.25,28398.75,-1952.9182,4,6
103,63582.5,29670.0,-1940.9175,4,7
104,65339.25,31366.332000000002,-1880.5004,4,8
105,66256.0,32684.917999999998,-2282.3372,4,9
106,65956.75,31854.582000000002,-1751.2515,4,10
107,64513.5,30841.246000000006,-2181.1636,4,11
108,63113.5,29460.332000000002,-2200.2478,4,12
109,61579.0,28251.414000000004,-2525.833,4,13
110,60396.0,26922.414000000004,-2379.8315,4,14
111,59948.0,26362.582000000002,-2267.9993,4,15
112,59499.5,25571.746,-1925.6671,4,16
113,58242.0,24559.332000000002,-2170.7502,4,17
114,55388.75,21907.25,-2371.9182,4,18
115,53942.75,19850.164000000004,-1760.8322,4,19
116,52040.75,17871.0,-1683.6681,4,20
117,47978.5,13785.25,-1660.1669,4,21
118,45602.25,10361.664000000004,-612.83215,4,22
119,43141.5,8119.0,-830.9179,4,23
120,41840.0,5632.25,354.33215,5,0
121,41120.5,5060.914000000004,206.16841,5,1
122,41519.25,4937.164000000004,728.66785,5,2
123,41229.0,4643.664000000004,731.91815,5,3
124,43190.0,6900.0,436.58218,5,4
125,46783.75,10859.832000000002,70.50082,5,5
126,50686.75,14785.914000000004,47.418575,5,6
127,53896.5,17688.164000000004,354.91855,5,7
128,55812.0,19430.832000000002,527.7508,5,8
129,57358.75,20624.082000000002,881.2512,5,9
130,56487.25,19456.164000000004,1177.6669,5,10
131,54778.0,17301.5,1623.0815,5,11
132,53360.75,15708.082000000002,1799.2502,5,12
133,52522.75,14889.082000000002,1780.25,5,13
134,52559.25,14176.75,2529.081,5,14
135,52112.5,14355.832000000002,1903.2491,5,15
136,51804.0,14407.5,1543.0826,5,16
137,50510.5,13650.0,1007.08246,5,17
138,47995.5,11585.5,556.5812,5,18
139,47002.0,10293.164000000004,855.4182,5,19
140,45684.5,9883.164000000004,-52.082153,5,20
141,42366.75,7048.332000000002,-534.9997,5,21
142,39531.25,4597.164000000004,-919.3316,5,22
143,37290.25,2413.5,-976.66785,5,23
144,36397.5,1331.0,-786.91815,6,0
145,35911.25,689.1640000000043,-631.33215,6,1
146,35779.0,451.1640000000043,-525.5823,6,2
147,35596.25,0.0,-257.16803,6,3
148,36327.25,909.4140000000043,-435.582,6,4
149,38665.5,3397.0,-584.91754,6,5
150,41905.25,6907.914000000004,-856.0818,6,6
151,44676.25,9361.0,-538.168,6,7
152,46813.5,11648.414000000004,-688.3328,6,8
153,48630.5,13825.832000000002,-1048.7501,6,9
154,48430.25,13746.582000000002,-1169.7496,6,10
155,46381.5,12373.5,-1845.4175,6,11
156,45242.5,11212.75,-1823.6678,6,12
157,44291.75,10419.414000000004,-1981.0815,6,13
158,43835.25,10194.0,-2212.1685,6,14
159,44977.0,11282.664000000004,-2159.0818,6,15
160,46316.25,12077.0,-1614.1678,6,16
161,46764.25,12033.5,-1122.6687,6,17
162,46016.25,11122.0,-959.1677,6,18
163,45806.25,10985.832000000002,-1032.9995,6,19
164,45304.75,11415.582000000002,-1964.2491,6,20
165,42440.75,8657.082000000002,-2069.7502,6,21
166,40134.25,6055.582000000002,-1774.7499,6,22
167,38680.75,4444.082000000002,-1616.7504,6,23


==> images/water-comp.csv <==
step,Target,ReCycle,FEDformer,Transformer
0,1395.0,1611.0466,1538.8921,1493.9391
1,1436.0,1330.677,1302.6077,1167.9448
2,1213.0,1065.9874,1043.8448,867.1635
3,569.0,604.81006,857.4329,813.9212
4,1133.0,1039.9854,1036.8367,918.70013
5,1628.0,1238.4253,1413.9666,1210.8192
6,1245.0,2120.9292,2011.476,2035.6296
7,2839.0,2513.5547,3046.4204,2940.4905
8,3273.0,3120.1523,3464.5007,3338.5334
9,3621.9998,3301.5923,3458.0857,3392.5798
10,3649.0,3357.7815,3309.582,3318.2415
11,3509.0,3377.139,3164.694,3209.8323
12,3539.9998,3190.479,3021.2498,3110.2322
13,3781.0,3280.647,3122.9155,3028.0264
14,3199.0,3417.2646,3077.855,2939.2097
15,2892.0,2905.8872,2789.0059,2826.8997
16,2538.0,2432.9453,2616.8672,2747.415
17,2710.0,2730.0,2813.1733,2767.0566
18,3623.0,3533.012,3184.3018,2944.6062
19,3100.9998,3049.9668,3245.2295,3120.5051
20,2901.0,2858.0708,2939.507,2957.1768
21,2283.0,2572.7917,2521.4526,2634.9336
22,2050.0,2266.4963,2263.8,2264.0708
23,1894.0,1901.883,1960.7605,1900.3483
24,1377.0,1647.4098,1519.7008,1534.9905
25,1438.0,1335.9795,1166.8539,1112.6191
26,1211.0,1020.1014,941.3709,881.28314
27,602.0,585.47815,831.5661,825.9958
28,1042.0,1044.0686,955.25055,928.0367
29,1739.0001,1289.7437,1286.3043,1304.8364
30,1947.9999,2180.2312,2013.5061,2111.231
31,2378.0,2507.28,3116.6462,2981.7217
32,3307.9998,3184.5125,3655.1072,3370.7327
33,3574.0,3396.0813,3633.7349,3398.2947
34,4166.0,3438.1492,3502.7773,3308.4968
35,3492.0,3462.0166,3340.9807,3197.592
36,3263.0,3266.6572,3232.9473,3107.0178
37,3346.0,3288.5913,3232.3582,3047.515
38,3482.9998,3438.3833,3148.3337,2975.2556
39,2997.0,2924.0967,2986.8123,2866.5603
40,2660.0,2470.5012,2750.7134,2784.6992
41,2837.0,2752.241,2885.6934,2785.2986
42,4017.9998,3545.384,3259.4172,2925.7231
43,3122.0002,3065.3403,3331.0688,3109.8186
44,2545.0,2868.2834,3011.7441,2966.1646
45,2313.0,2534.3816,2600.7114,2656.872
46,2141.0,2240.2668,2307.8533,2339.4883
47,1776.9999,1915.3154,1966.6096,1927.6677
48,1233.0,1659.8533,1558.2142,1565.124
49,1312.0,1356.2803,1230.5364,1167.4364
50,1005.99994,1042.8142,986.7371,908.7093
51,620.0,608.8895,900.2491,828.27814
52,1188.0,1031.7211,994.4311,917.1318
53,1931.0,1245.4641,1277.1359,1300.4716
54,1749.0,2149.453,2018.2706,2103.5469
55,2515.0,2508.9197,3054.0515,2988.737
56,3220.0,3103.2925,3529.1128,3350.2795
57,4098.0,3307.018,3465.2136,3369.0303
58,2894.0,3375.3542,3287.688,3293.9082
59,2851.0,3402.918,3175.823,3197.9707
60,3247.0002,3221.8547,3141.2336,3098.3943
61,3125.0,3281.4553,3197.995,3017.6306
62,3185.0,3410.5852,3091.463,2938.8967
63,2727.0,2879.1418,2898.709,2837.583
64,2671.0,2435.021,2736.9143,2762.4119
65,2992.0,2693.1492,2902.8552,2771.7314
66,3521.0,3500.5842,3191.9922,2922.263
67,3230.0,3005.949,3187.2754,3044.0103
68,2946.0,2813.3413,2970.6184,2906.4666
69,2493.0,2568.3215,2621.4897,2625.9407
70,2252.0,2256.9004,2348.9102,2322.0293
71,1774.9999,1935.8738,1966.1569,1924.8069
72,1493.0,1691.3541,1577.6726,1571.2693
73,1513.0,1348.0287,1229.9125,1229.5227
74,1201.0,1057.8442,1025.9958,948.4887
75,788.0,624.30896,938.8829,844.19257
76,1174.0,1060.165,1067.2897,898.73114
77,1622.0,1228.8374,1349.4714,1176.3267
78,1317.0,2110.5344,1957.0748,1883.6139
79,2613.0,2475.818,3074.3223,2963.0066
80,3477.0,3193.4558,3658.7441,3522.3516
81,3446.0,3420.6326,3738.6663,3567.717
82,3521.9998,3497.4229,3640.9983,3506.9072
83,3456.0,3551.5122,3440.3833,3419.869
84,3164.0,3355.8513,3323.949,3311.7334
85,3107.0,3402.3843,3368.3835,3206.1682
86,3674.0,3551.9407,3298.259,3080.601
87,3024.0,3024.688,3123.2993,2936.8047
88,2566.0,2579.4253,2931.9585,2846.0674
89,3150.0,2838.1936,2966.9495,2830.706
90,3682.0002,3518.837,3249.1833,2948.3545
91,3111.0,2891.0393,3172.088,2965.0476
92,2890.0,2614.4546,2765.9192,2726.124
93,2003.0001,2342.0605,2335.6616,2369.8188
94,2114.0,2147.2312,2200.5076,2090.9375
95,1943.0,1948.0182,2053.6433,1815.8436
96,1508.0,1677.6227,1783.0925,1567.801
97,1642.0,1192.6731,1462.0715,1286.3457
98,1245.0,765.53174,1104.2557,1048.0153
99,681.0,918.5971,974.04364,918.74286
100,1063.0,850.7744,939.4567,858.91254
101,1369.0,897.0868,878.04865,878.1988
102,889.00006,830.93915,1011.87787,1071.2328
103,1207.0,1421.412,1596.264,1694.641
104,2401.0,2208.3865,2890.0466,2840.9275
105,3625.0002,3234.2476,4033.7297,3639.7388
106,4036.0,3831.9773,4236.668,3885.8206
107,4203.0,4043.9417,4039.3606,3863.944
108,4096.0,3970.2458,3668.6265,3713.525
109,3784.0,3624.376,3571.1453,3526.575
110,3498.0,3510.2908,3425.1743,3290.786
111,3279.0002,3152.7615,3216.1948,3016.4517
112,2997.0,3151.333,3024.497,2826.3357
113,3248.0,2862.9084,2990.3647,2780.237
114,3293.9998,3136.9604,3117.1997,2819.3582
115,3031.0,2778.5352,2959.9275,2784.1748
116,2651.0,2512.9036,2471.8271,2501.3425
117,2244.0,2044.1884,2079.1929,2162.471
118,1926.0,1608.783,2060.592,1945.289
119,1798.0001,1884.3159,2104.0276,1703.564
120,1827.0,2107.1226,1847.6029,1499.3773
121,1745.0,1362.6096,1476.0886,1313.6923
122,990.0,927.06506,1125.644,1096.4951
123,831.99994,1149.3154,968.98114,894.1567
124,1141.0,1104.4093,902.2685,742.6208
125,1193.0,818.53723,712.04694,675.10455
126,611.0,485.12927,779.48566,773.7747
127,1038.0,1299.3972,1284.1276,1275.762
128,2142.0,1959.1361,2313.9646,2317.2117
129,3125.9998,2776.2214,3455.5024,3301.7893
130,3789.0002,3510.7449,3920.5251,3775.168
131,4017.0002,3916.4685,3993.3862,3891.744
132,3985.9998,3534.1436,3843.527,3774.0698
133,3587.0,3628.064,3625.9927,3506.5935
134,3404.0002,3235.0544,3301.5957,3158.002
135,2909.0,2941.5566,2947.7588,2856.141
136,2634.0,2812.6033,2717.724,2708.925
137,2718.0,2906.7795,2799.6562,2735.1963
138,3348.0,3165.3213,3008.8477,2864.408
139,2952.0,3028.4863,3126.1323,2909.7944
140,2632.0,2756.5754,2852.777,2611.4514
141,2268.0,2122.2805,2213.498,2248.0198
142,2163.0,1869.891,2057.7473,2031.4247
143,1858.9999,1762.4503,1954.4835,1792.5107
144,1616.0001,1537.1298,1527.4098,1445.1996
145,1573.0,1272.6608,1171.079,1094.9023
146,1117.0,1011.49445,983.5849,858.0589
147,621.0,553.70984,914.03595,781.6646
148,1254.0,976.189,1020.3244,840.9377
149,1977.0,1222.9945,1435.7435,1140.6915
150,1763.0,2167.745,1996.8187,1938.1952
151,2364.0,2575.702,2932.1501,3032.0386
152,3232.9998,3216.2107,3623.8918,3546.483
153,3581.0,3468.336,3757.5493,3568.5913
154,3491.0,3517.6672,3696.78,3445.682
155,3455.0,3563.4368,3524.51,3329.3289
156,3349.0,3346.3596,3383.6292,3215.3904
157,3393.0002,3376.9773,3350.8816,3087.7056
158,3427.0,3469.8203,3206.889,2948.7256
159,2966.0,2914.0388,2921.5269,2814.6782
160,2361.0,2411.0513,2693.2056,2735.7769
161,2713.0,2673.4417,2865.4805,2753.9663
162,3619.0,3460.8157,3160.4832,2913.2227
163,3059.0,2990.2578,3235.7288,3027.345
164,2973.0,2800.6345,2998.1033,2897.1467
165,2244.0,2495.7224,2591.598,2576.9375
166,2115.0,2235.4404,2425.9956,2265.2705
167,1817.0,1886.5188,2188.4175,1920.9069


==> images/water-res.csv <==
step,residual,reference
0,152.04663,-64.0
1,-93.65637,11.666626
2,-115.01257,32.0
3,33.81006,-2.0
4,-93.01465,0.0
5,-157.24133,232.33337
6,7.5959473,-868.33325
7,2.2214355,327.66675
8,-183.51465,-30.666992
9,-189.74097,130.6665
10,-213.2185,78.0
11,-47.194336,84.66675
12,-82.85425,266.6665
13,-73.35327,426.99976
14,-103.4021,-321.66675
15,3.887207,-10.0
16,-17.721436,87.33325
17,-62.0,-82.0
18,90.67871,180.66675
19,-63.366455,-12.333496
20,113.73755,156.66675
21,135.79175,-154.0
22,15.496338,-201.0
23,-73.11694,-81.0
24,188.40979,-82.0
25,-88.35388,13.666626
26,-160.89862,30.0
27,14.478149,31.0
28,-88.9314,-91.0
29,-105.92297,343.3335
30,66.89795,-165.33337
31,-4.0532227,-133.33325
32,-119.15454,4.3327637
33,-95.25195,82.66675
34,-132.85083,595.0
35,37.68335,67.66675
36,-6.6760254,-10.333252
37,-65.408936,-8.000244
38,-82.28345,-37.666992
39,22.09668,95.0
40,19.834473,209.33325
41,-39.759033,45.0
42,103.05078,575.6665
43,-47.99292,8.666992
44,123.950195,-199.33325
45,97.38159,-124.0
46,-10.733154,-110.0
47,-59.68457,-198.00012
48,200.85327,-226.0
49,-68.0531,-112.333374
50,-138.18579,-175.00006
51,37.889526,49.0
52,-101.27893,55.0
53,-150.20251,535.3334
54,36.11963,-364.33325
55,-2.4135742,3.666748
56,-200.37451,-83.66699
57,-184.31519,606.66675
58,-195.64575,-677.0
59,-21.415283,-573.33325
60,-51.478516,-26.333008
61,-72.54492,-229.00024
62,-110.08154,-335.66675
63,-22.858154,-175.0
64,-15.645752,220.33325
65,-98.85083,200.0
66,58.250977,78.66675
67,-107.38428,116.66675
68,69.00806,201.66675
69,131.32153,56.0
70,5.9003906,1.0
71,-39.12622,-200.00012
72,232.35413,34.0
73,-76.30469,88.666626
74,-123.15576,20.0
75,53.30896,217.0
76,-72.83496,41.0
77,-166.82922,226.33337
78,-2.7988281,-796.33325
79,-35.515137,101.66675
80,-110.21118,173.33301
81,-70.70068,-45.333252
82,-73.57715,-49.000244
83,127.178955,31.666748
84,82.51807,-109.33325
85,48.384033,-247.00024
86,31.273926,153.33325
87,122.68799,122.0
88,128.75854,115.33325
89,46.193604,358.0
90,76.50366,239.66699
91,-222.29395,-2.333252
92,-129.87866,145.66675
93,-94.93945,-433.99988
94,-103.7688,-137.0
95,-26.981812,-32.0
96,98.956055,-70.666626
97,-143.66028,305.66663
98,-79.13495,400.3333
99,67.59711,-170.0
100,32.107788,244.33337
101,-71.24652,400.6667
102,83.93915,142.00006
103,62.078613,-152.33337
104,-46.613525,146.0
105,-72.75244,318.00024
106,-66.68945,137.33325
107,20.94165,180.0
108,-15.753906,110.000244
109,-22.957031,136.66699
110,-102.37598,-114.66675
111,-50.571777,75.66699
112,113.66626,-40.666748
113,-11.091553,374.0
114,103.2937,260.333
115,-72.798096,179.66675
116,47.236816,185.33325
117,29.188354,229.0
118,-76.21704,241.0
119,-16.350708,-102.666504
120,105.456055,-174.6665
121,-158.72375,223.66663
122,-25.601624,37.333313
123,142.31543,-175.00006
124,-23.257324,13.333374
125,-49.129395,325.33337
126,35.129272,161.0
127,94.73059,-166.66663
128,-76.19714,106.66675
129,-68.44531,281.333
130,-105.58838,172.66699
131,51.801758,152.3335
132,-68.856445,382.99976
133,-36.93579,-77.999756
134,-110.612305,58.333496
135,5.2233887,-27.333252
136,22.936523,-155.66675
137,-4.220459,-193.0
138,20.988281,203.66699
139,-77.18042,-153.66675
140,0.57543945,-124.0
141,51.61377,197.33325
142,-48.10901,245.0
143,-42.549805,53.999756
144,78.12976,157.00012
145,-151.6726,148.66663
146,-169.50555,-64.0
147,-17.290161,50.0
148,-156.81097,121.0
149,-172.67212,581.3334
150,54.411865,-350.33325
151,64.36865,-147.33325
152,-87.4563,-70.66724
153,-22.997314,89.66675
154,-53.332764,-80.0
155,139.10352,30.666748
156,73.02637,75.66675
157,22.97705,39.0
158,-50.846436,-93.66675
159,12.038818,64.0
160,-39.61548,-89.66675
161,-118.55835,-79.0
162,18.482422,176.66675
163,-123.07544,-54.333252
164,56.30127,228.66675
165,58.722412,-193.0
166,-15.55957,-136.0
167,-88.4812,-158.0

